Measurement of the complete nuclide production and kinetic energies of the system 136Xe + hydrogen at 1 GeV per nucleon

We present an extensive overview of production cross sections and kinetic energies for the complete set of nuclides formed in the spallation of 136Xe by protons at the incident energy of 1 GeV per nucleon. The measurement was performed in inverse kinematics at the FRagment Separator (GSI, Darmstadt). Slightly below the Businaro-Gallone point, 136Xe is the stable nuclide with the largest neutron excess. The kinematic data and cross sections collected in this work for the full nuclide production are a general benchmark for modelling the spallation process in a neutron-rich nuclear system, where fission is characterised by predominantly mass-asymmetric splits.

==> GSIrun107_136Xe1AGeV+p.dat <==
Last update : 30 April 2007


LIST OF EXPERIMENTAL NUCLIDE CROSS SECTIONS FOR THE REACTION 136Xe(1 A GeV) + 1H

Measured at FRS, GSI, Darmstadt (Experimental run 107, 2002)

By the following phisicists:

P.Napolitani(1,2,*), K.-H.Schmidt(1), L.Tassan-Got(2), 
P.Armbruster(1), T.Enqvist(1), A.Heinz(1,3), V.Henzl(1), D.Henzlova(1), A.Kelic(1), 
R.Pleskac(1), M.V.Ricciardi(1), C.Schmitt(1), O.Yordanov(1), 
L.Audouin(2), M.Bernas(2), A.Lafriaskh(2), F.Rejmund(2,4), C.Stéphan(2),    
J.Benlliure(5), E.Casarejos(5), M.Fernandez Ordonez(5), J.Pereira(5}, 
A.Boudard(6), B.Fernandez(6), S.Leray(6), C.Villagrasa(6}, C.Volant(6)

(1) GSI, Planckstr. 1, 64291 Darmstadt, Germany
(2) IPN Orsay, Université Paris-Sud 11, CNRS/IN2P3, 91406 Orsay cedex, France
(3) A.W. Wright Nuclear Structure Laboratory, Yale University, New Haven, CT 06511
(4) GANIL, CEA/DSM-CNRS/IN2P3, BP 55027, 14076 Caen cedex 5, France
(5) Univ. de Santiago de Compostela, 15782 S. de Compostela, Spain
(6) DAPNIA/SPhN, DSM-CEA, 91191 Gif-sur-Yvette cedex, France
(*) Present address: LPC Caen, ENSICAEN, Université de Caen, CNRS/IN2P3, 14050 Caen cedex 4, France


DESCRIPTION OF THE FOLLOWING TABLES:

TABLE 1 : Total reaction cross section
TABLE 2 : Nclide cross sections
TABLE 3 : Nuclide cross sections projected on the a axis
TABLE 4 : Nuclide cross sections projected on the z axis
TABLE 5 : Nuclide cross sections projected on the n axis

The cross sections of the following four isotopes were deduced from systematics:
Z=47,  A=119,120
Z=48,  A=123,124

Two kinds of uncertainties are given:
 
statistical+systematical :	
acquisition statistics, data analysis and fitting, angular transmission of fragments, 
SEETRAM calibration, secondary reactions in the target, secondary reactions in the beam 
line.

statistical :
acquisition statistics, data analysis and fitting, angular transmission of fragments. 
( This smaller uncertainty may be preferred when comparing fluctuations of cross section
among close nuclides study of fine-structure effects )

----------------------------------------------------------------------------------------

TABLE 1 : TOTAL REACTION CROSS SECTION

Total reaction cross section :           1393.18 mb
Uncertainty (statistical+systematical) :   71.57 mb  (5.14 %)
Uncertainty (statistical) :                 1.05 mb

----------------------------------------------------------------------------------------

TABLE 2 : NUCLIDE CROSS SECTIONS

Columns:
Z 
N 
A 
Nuclude cross section [mb]
Uncertainty (statistical+systematical)
Uncertainty (statistical)

   3   3   6  0.1012E+02  0.5925      0.3073    
   3   4   7  0.1903E+02  0.1118E+01  0.5844    
   3   5   8  0.3900E+01  0.2955      0.2218    
   4   5   9  0.4203E+01  0.2491      0.1334    
   4   6  10  0.4613E+01  0.2751      0.1496    
   4   7  11  0.2898      0.2285E-01  0.1765E-01
   4   8  12  0.1418      0.1013E-01  0.7220E-02
   5   5  10  0.1131E+01  0.7270E-01  0.4559E-01
   5   6  11  0.4883E+01  0.2876      0.1514    
   5   7  12  0.1332E+01  0.1020      0.7719E-01
   5   8  13  0.4063      0.2696E-01  0.1769E-01
   6   5  11  0.2120      0.2800E-01  0.2591E-01
   6   6  12  0.1528E+01  0.9209E-01  0.5127E-01
   6   7  13  0.2149E+01  0.1322      0.7676E-01
   6   8  14  0.1646E+01  0.1155      0.8088E-01
   6   9  15  0.1762      0.2712E-01  0.2564E-01
   7   6  13  0.2409E-01  0.2812E-02  0.2540E-02
   7   7  14  0.4464      0.3303E-01  0.2432E-01
   7   8  15  0.1846E+01  0.1261      0.8581E-01
   7   9  16  0.4987      0.3847E-01  0.2926E-01
   7  10  17  0.2759      0.4996E-01  0.4801E-01
   8   7  15  0.3909E-01  0.1317E-01  0.1302E-01
   8   8  16  0.6033      0.4023E-01  0.2656E-01
   8   9  17  0.5341      0.3809E-01  0.2711E-01
   8  10  18  0.6558      0.5044E-01  0.3828E-01
   8  11  19  0.2561      0.3285E-01  0.3024E-01
   9   8  17  0.9250E-02  0.7901E-03  0.6400E-03
   9   9  18  0.9446E-01  0.9982E-02  0.8790E-02
   9  10  19  0.3877      0.2797E-01  0.2013E-01
   9  11  20  0.4942      0.4391E-01  0.3627E-01
   9  12  21  0.4045      0.6980E-01  0.6679E-01
  10   9  19  0.6760E-02  0.2444E-02  0.2420E-02
  10  10  20  0.1262      0.1344E-01  0.1185E-01
  10  11  21  0.3362      0.2786E-01  0.2218E-01
  10  12  22  0.5379      0.4414E-01  0.3495E-01
  10  13  23  0.2466      0.4493E-01  0.4320E-01
  11  11  22  0.6774E-01  0.7994E-02  0.7180E-02
  11  12  23  0.3214      0.2216E-01  0.1517E-01
  11  13  24  0.3054      0.2136E-01  0.1490E-01
  11  14  25  0.2820      0.3463E-01  0.3162E-01
  12  11  23  0.5590E-02  0.4558E-03  0.3200E-03
  12  12  24  0.1196      0.9055E-02  0.6640E-02
  12  13  25  0.2705      0.2674E-01  0.2300E-01
  12  14  26  0.3938      0.4358E-01  0.3883E-01
  12  15  27  0.2420      0.7184E-01  0.7081E-01
  13  12  25  0.1530E-02  0.3802E-02  0.3800E-02
  13  13  26  0.4528E-01  0.5632E-02  0.5140E-02
  13  14  27  0.2714      0.2927E-01  0.2587E-01
  13  15  28  0.2943      0.3396E-01  0.3056E-01
  13  16  29  0.2681      0.3104E-01  0.2797E-01
  13  17  30  0.9250E-01  0.1271E-01  0.1183E-01
  14  14  28  0.8040E-01  0.1125E-01  0.1045E-01
  14  15  29  0.1988      0.2735E-01  0.2538E-01
  14  16  30  0.4271      0.5304E-01  0.4850E-01
  14  17  31  0.1993      0.2157E-01  0.1911E-01
  14  18  32  0.1128      0.1566E-01  0.1460E-01
  15  15  30  0.1353E-01  0.2247E-02  0.1860E-02
  15  16  31  0.1643      0.1062E-01  0.6270E-02
  15  17  32  0.2783      0.1783E-01  0.1099E-01
  15  18  33  0.2594      0.1737E-01  0.1148E-01
  15  19  34  0.1253      0.9675E-02  0.7350E-02
  16  16  32  0.2012E-01  0.1707E-02  0.9200E-03
  16  17  33  0.1155      0.7537E-02  0.4570E-02
  16  18  34  0.2849      0.1824E-01  0.1115E-01
  16  19  35  0.2403      0.1609E-01  0.1056E-01
  16  20  36  0.1588      0.1168E-01  0.8540E-02
  16  21  37  0.5913E-01  0.5608E-02  0.4760E-02
  16  22  38  0.2441E-01  0.3240E-02  0.3000E-02
  17  17  34  0.7370E-02  0.6130E-03  0.4800E-03
  17  18  35  0.8541E-01  0.5717E-02  0.3520E-02
  17  19  36  0.1840      0.1195E-01  0.7400E-02
  17  20  37  0.2454      0.1639E-01  0.1077E-01
  17  21  38  0.1390      0.1024E-01  0.7490E-02
  17  22  39  0.7735E-01  0.6796E-02  0.5580E-02
  17  23  40  0.3585E-01  0.4042E-02  0.3620E-02
  18  18  36  0.5860E-02  0.1143E-02  0.3100E-03
  18  19  37  0.5644E-01  0.4387E-02  0.2440E-02
  18  20  38  0.1847      0.1238E-01  0.7700E-02
  18  21  39  0.2182      0.1470E-01  0.9670E-02
  18  22  40  0.1648      0.1171E-01  0.8250E-02
  18  23  41  0.9097E-01  0.7319E-02  0.5710E-02
  18  24  42  0.4150E-01  0.4326E-02  0.3790E-02
  18  25  43  0.1672E-01  0.2448E-02  0.2300E-02
  19  20  39  0.3992E-01  0.3560E-02  0.1820E-02
  19  21  40  0.1328      0.9192E-02  0.5780E-02
  19  22  41  0.1984      0.1353E-01  0.8950E-02
  19  23  42  0.1623      0.1156E-01  0.8120E-02
  19  24  43  0.1108      0.8646E-02  0.6590E-02
  19  25  44  0.4726E-01  0.4684E-02  0.4030E-02
  19  26  45  0.2007E-01  0.2659E-02  0.2460E-02
  20  21  41  0.3363E-01  0.3076E-02  0.1550E-02
  20  22  42  0.1245      0.8896E-02  0.5530E-02
  20  23  43  0.2038      0.1397E-01  0.9220E-02
  20  24  44  0.1958      0.1370E-01  0.9390E-02
  20  25  45  0.1149      0.8747E-02  0.6510E-02
  20  26  46  0.5599E-01  0.5107E-02  0.4240E-02
  20  27  47  0.2413E-01  0.2818E-02  0.2540E-02
  21  22  43  0.1675E-01  0.2316E-02  0.8400E-03
  21  23  44  0.8620E-01  0.6676E-02  0.4010E-02
  21  24  45  0.1884      0.1325E-01  0.8660E-02
  21  25  46  0.1768      0.1258E-01  0.8620E-02
  21  26  47  0.1323      0.9907E-02  0.7220E-02
  21  27  48  0.6650E-01  0.5784E-02  0.4680E-02
  21  28  49  0.2506E-01  0.2957E-02  0.2660E-02
  21  29  50  0.7430E-02  0.1413E-02  0.1360E-02
  22  23  45  0.1179E-01  0.1633E-02  0.6200E-03
  22  24  46  0.7784E-01  0.6225E-02  0.3620E-02
  22  25  47  0.1594      0.1175E-01  0.7380E-02
  22  26  48  0.1766      0.1319E-01  0.8440E-02
  22  27  49  0.1263      0.9546E-02  0.6770E-02
  22  28  50  0.6990E-01  0.5895E-02  0.4600E-02
  22  29  51  0.2538E-01  0.2872E-02  0.2530E-02
  22  30  52  0.1036E-01  0.1608E-02  0.1510E-02
  23  23  46  0.3000E-03  0.1243E-03  0.9000E-04
  23  24  47  0.9870E-02  0.1439E-02  0.1240E-02
  23  25  48  0.4918E-01  0.6347E-02  0.5360E-02
  23  26  49  0.1371      0.1661E-01  0.1426E-01
  23  27  50  0.1716      0.2047E-01  0.1826E-01
  23  28  51  0.1411      0.1781E-01  0.1628E-01
  23  29  52  0.7104E-01  0.1062E-01  0.9990E-02
  23  30  53  0.4035E-01  0.7750E-02  0.7480E-02
  23  31  54  0.1431E-01  0.4094E-02  0.4030E-02
  23  32  55  0.5390E-02  0.2276E-02  0.2260E-02
  24  25  49  0.4860E-02  0.1214E-02  0.9700E-03
  24  26  50  0.4145E-01  0.9191E-02  0.8290E-02
  24  27  51  0.1307      0.2743E-01  0.2614E-01
  24  28  52  0.1960      0.4045E-01  0.3920E-01
  24  29  53  0.1490      0.3072E-01  0.2979E-01
  24  30  54  0.9552E-01  0.1970E-01  0.1910E-01
  24  31  55  0.4095E-01  0.8449E-02  0.8190E-02
  24  32  56  0.1807E-01  0.3724E-02  0.3610E-02
  24  33  57  0.7660E-02  0.1578E-02  0.1530E-02
  25  25  50  0.2800E-03  0.8110E-04  0.6000E-04
  25  26  51  0.5280E-02  0.1388E-02  0.1060E-02
  25  27  52  0.3839E-01  0.9304E-02  0.7680E-02
  25  28  53  0.1309      0.2732E-01  0.2617E-01
  25  29  54  0.1888      0.3898E-01  0.3775E-01
  25  30  55  0.1736      0.3582E-01  0.3472E-01
  25  31  56  0.9756E-01  0.2014E-01  0.1951E-01
  25  32  57  0.5848E-01  0.1207E-01  0.1170E-01
  25  33  58  0.2273E-01  0.4696E-02  0.4550E-02
  25  34  59  0.9220E-02  0.1898E-02  0.1840E-02
  25  35  60  0.3330E-02  0.6907E-03  0.6700E-03
  26  29  55  0.1159      0.1024E-01  0.6020E-02
  26  30  56  0.2258      0.1651E-01  0.1170E-01
  26  31  57  0.1929      0.1457E-01  0.1076E-01
  26  32  58  0.1441      0.1119E-01  0.8430E-02
  26  33  59  0.6475E-01  0.5581E-02  0.4420E-02
  26  34  60  0.3058E-01  0.2914E-02  0.2410E-02
  26  35  61  0.1344E-01  0.1468E-02  0.1280E-02
  26  36  62  0.4330E-02  0.5230E-03  0.4700E-03
  27  30  57  0.7852E-01  0.1049E-01  0.4020E-02
  27  31  58  0.1744      0.1408E-01  0.8970E-02
  27  32  59  0.2205      0.1651E-01  0.1150E-01
  27  33  60  0.1550      0.1208E-01  0.8620E-02
  27  34  61  0.8632E-01  0.7249E-02  0.5220E-02
  27  35  62  0.3902E-01  0.3627E-02  0.2740E-02
  27  36  63  0.2001E-01  0.1895E-02  0.1520E-02
  27  37  64  0.6870E-02  0.8957E-03  0.8100E-03
  27  38  65  0.3570E-02  0.1423E-02  0.1410E-02
  28  31  59  0.6187E-01  0.4391E-02  0.3110E-02
  28  32  60  0.1872      0.1986E-01  0.9010E-02
  28  33  61  0.2256      0.1976E-01  0.1122E-01
  28  34  62  0.1816      0.1599E-01  0.9470E-02
  28  35  63  0.1025      0.1043E-01  0.5800E-02
  28  36  64  0.5605E-01  0.6642E-02  0.3400E-02
  28  37  65  0.2499E-01  0.3127E-02  0.1720E-02
  28  38  66  0.9400E-02  0.1054E-02  0.7900E-03
  28  39  67  0.3520E-02  0.4787E-03  0.4300E-03
  29  31  60  0.8450E-02  0.7052E-03  0.5400E-03
  29  32  61  0.5851E-01  0.4289E-02  0.2920E-02
  29  33  62  0.1570      0.1103E-01  0.7440E-02
  29  34  63  0.2214      0.1553E-01  0.1053E-01
  29  35  64  0.1938      0.1396E-01  0.9460E-02
  29  36  65  0.1203      0.9796E-02  0.6170E-02
  29  37  66  0.6895E-01  0.6582E-02  0.3660E-02
  29  38  67  0.3207E-01  0.4079E-02  0.1910E-02
  29  39  68  0.1265E-01  0.1598E-02  0.8800E-03
  29  40  69  0.5720E-02  0.6156E-03  0.4800E-03
  29  41  70  0.1360E-02  0.4225E-03  0.4100E-03
  30  32  62  0.4870E-02  0.1311E-02  0.2900E-03
  30  33  63  0.3926E-01  0.4643E-02  0.1910E-02
  30  34  64  0.1452      0.1145E-01  0.6520E-02
  30  35  65  0.2334      0.1651E-01  0.1054E-01
  30  36  66  0.2543      0.1761E-01  0.1141E-01
  30  37  67  0.1726      0.1253E-01  0.8090E-02
  30  38  68  0.1044      0.8504E-02  0.4980E-02
  30  39  69  0.4945E-01  0.5040E-02  0.2620E-02
  30  40  70  0.2156E-01  0.2628E-02  0.1300E-02
  30  41  71  0.7980E-02  0.8786E-03  0.5900E-03
  30  42  72  0.3110E-02  0.3777E-03  0.3100E-03
  31  35  66  0.9565E-01  0.1160E-01  0.4260E-02
  31  36  67  0.2385      0.1841E-01  0.1005E-01
  31  37  68  0.2883      0.1986E-01  0.1225E-01
  31  38  69  0.2454      0.1676E-01  0.1056E-01
  31  39  70  0.1562      0.1122E-01  0.6930E-02
  31  40  71  0.8296E-01  0.6901E-02  0.4030E-02
  31  41  72  0.4131E-01  0.3573E-02  0.2150E-02
  31  42  73  0.1727E-01  0.1479E-02  0.1030E-02
  31  43  74  0.6390E-02  0.6096E-03  0.5000E-03
  31  44  75  0.2230E-02  0.2838E-03  0.2500E-03
  32  36  68  0.8375E-01  0.1246E-01  0.3500E-02
  32  37  69  0.2507      0.1985E-01  0.9830E-02
  32  38  70  0.3345      0.2379E-01  0.1300E-01
  32  39  71  0.2953      0.2025E-01  0.1163E-01
  32  40  72  0.2232      0.1523E-01  0.8810E-02
  32  41  73  0.1293      0.9120E-02  0.5310E-02
  32  42  74  0.6187E-01  0.4655E-02  0.2770E-02
  32  43  75  0.2719E-01  0.2097E-02  0.1360E-02
  32  44  76  0.1013E-01  0.8680E-03  0.6100E-03
  32  45  77  0.3090E-02  0.3740E-03  0.3100E-03
  33  37  70  0.7127E-01  0.8818E-02  0.2890E-02
  33  38  71  0.2200      0.1761E-01  0.8260E-02
  33  39  72  0.3468      0.2407E-01  0.1268E-01
  33  40  73  0.3745      0.2475E-01  0.1336E-01
  33  41  74  0.2699      0.1790E-01  0.9810E-02
  33  42  75  0.1994      0.1291E-01  0.7140E-02
  33  43  76  0.1025      0.6717E-02  0.4010E-02
  33  44  77  0.5000E-01  0.3390E-02  0.2160E-02
  33  45  78  0.1985E-01  0.1433E-02  0.9600E-03
  33  46  79  0.7060E-02  0.5954E-03  0.4400E-03
  33  47  80  0.2910E-02  0.4386E-03  0.4100E-03
  33  48  81  0.1040E-02  0.5227E-03  0.5200E-03
  34  38  72  0.6534E-01  0.9657E-02  0.2470E-02
  34  39  73  0.2290      0.1810E-01  0.7910E-02
  34  40  74  0.4219      0.2965E-01  0.1383E-01
  34  41  75  0.4075      0.3081E-01  0.1322E-01
  34  42  76  0.3220      0.2753E-01  0.1041E-01
  34  43  77  0.2085      0.1872E-01  0.6820E-02
  34  44  78  0.1500      0.1036E-01  0.5020E-02
  34  45  79  0.8197E-01  0.5147E-02  0.3010E-02
  34  46  80  0.3622E-01  0.2336E-02  0.1410E-02
  34  47  81  0.1303E-01  0.9151E-03  0.6200E-03
  34  48  82  0.4490E-02  0.3870E-03  0.3100E-03
  34  49  83  0.9800E-03  0.1872E-03  0.1800E-03
  35  39  74  0.3774E-01  0.8730E-02  0.1410E-02
  35  40  75  0.2165      0.1658E-01  0.7030E-02
  35  41  76  0.4275      0.2909E-01  0.1301E-01
  35  42  77  0.5095      0.3697E-01  0.1504E-01
  35  43  78  0.3873      0.3429E-01  0.1135E-01
  35  44  79  0.3465      0.2476E-01  0.9820E-02
  35  45  80  0.2229      0.1385E-01  0.6520E-02
  35  46  81  0.1365      0.8303E-02  0.4140E-02
  35  47  82  0.5835E-01  0.3633E-02  0.1990E-02
  35  48  83  0.2442E-01  0.1562E-02  0.9200E-03
  35  49  84  0.8330E-02  0.6001E-03  0.4200E-03
  35  50  85  0.2210E-02  0.2301E-03  0.2000E-03
  36  40  76  0.3430E-01  0.9006E-02  0.1210E-02
  36  41  77  0.2041      0.1559E-01  0.6190E-02
  36  42  78  0.4845      0.3302E-01  0.1345E-01
  36  43  79  0.5740      0.4432E-01  0.1532E-01
  36  44  80  0.6050      0.4261E-01  0.1547E-01
  36  45  81  0.5008      0.3071E-01  0.1272E-01
  36  46  82  0.3575      0.2110E-01  0.8930E-02
  36  47  83  0.2122      0.1240E-01  0.5570E-02
  36  48  84  0.1036      0.6074E-02  0.2920E-02
  36  49  85  0.4133E-01  0.2493E-02  0.1320E-02
  36  50  86  0.1469E-01  0.9631E-03  0.6100E-03
  36  51  87  0.5360E-02  0.4115E-03  0.3100E-03
  36  52  88  0.1580E-02  0.3590E-03  0.3500E-03
  37  42  79  0.1583      0.1453E-01  0.4550E-02
  37  43  80  0.3984      0.3316E-01  0.1026E-01
  37  44  81  0.6901      0.5012E-01  0.1666E-01
  37  45  82  0.7778      0.4900E-01  0.1794E-01
  37  46  83  0.7474      0.4400E-01  0.1646E-01
  37  47  84  0.5298      0.3026E-01  0.1146E-01
  37  48  85  0.3485      0.1963E-01  0.7670E-02
  37  49  86  0.1747      0.9878E-02  0.4140E-02
  37  50  87  0.7077E-01  0.4084E-02  0.1890E-02
  37  51  88  0.2723E-01  0.1622E-02  0.8500E-03
  37  52  89  0.1024E-01  0.6793E-03  0.4400E-03
  37  53  90  0.3610E-02  0.3093E-03  0.2500E-03
  38  43  81  0.8415E-01  0.2166E-01  0.2250E-02
  38  44  82  0.3599      0.4583E-01  0.8020E-02
  38  45  83  0.7952      0.5862E-01  0.1588E-01
  38  46  84  0.1058E+01  0.6656E-01  0.2115E-01
  38  47  85  0.1049E+01  0.6048E-01  0.2023E-01
  38  48  86  0.8216      0.4597E-01  0.1527E-01
  38  49  87  0.5257      0.2885E-01  0.9850E-02
  38  50  88  0.2773      0.1522E-01  0.5550E-02
  38  51  89  0.1283      0.7055E-02  0.2760E-02
  38  52  90  0.5123E-01  0.2940E-02  0.1390E-02
  38  53  91  0.2019E-01  0.1198E-02  0.6300E-03
  38  54  92  0.7920E-02  0.5512E-03  0.3800E-03
  38  55  93  0.2700E-02  0.3388E-03  0.3100E-03
  39  45  84  0.3066      0.4145E-01  0.6580E-02
  39  46  85  0.8001      0.6525E-01  0.1580E-01
  39  47  86  0.1298E+01  0.7977E-01  0.2332E-01
  39  48  87  0.1436E+01  0.8192E-01  0.2400E-01
  39  49  88  0.1197E+01  0.6535E-01  0.1923E-01
  39  50  89  0.7963      0.4284E-01  0.1280E-01
  39  51  90  0.4404      0.2356E-01  0.7600E-02
  39  52  91  0.2176      0.1170E-01  0.4010E-02
  39  53  92  0.9775E-01  0.5291E-02  0.1910E-02
  39  54  93  0.4457E-01  0.2456E-02  0.9900E-03
  39  55  94  0.1625E-01  0.9709E-03  0.5200E-03
  39  56  95  0.5960E-02  0.4395E-03  0.3200E-03
  39  57  96  0.2280E-02  0.2842E-03  0.2600E-03
  40  46  86  0.1876      0.4624E-01  0.3950E-02
  40  47  87  0.1060E+01  0.8091E-01  0.1854E-01
  40  48  88  0.1509E+01  0.9982E-01  0.2377E-01
  40  49  89  0.1873E+01  0.1061      0.2733E-01
  40  50  90  0.1587E+01  0.8609E-01  0.2159E-01
  40  51  91  0.1069E+01  0.5627E-01  0.1445E-01
  40  52  92  0.6748      0.3551E-01  0.9770E-02
  40  53  93  0.3835      0.2019E-01  0.5780E-02
  40  54  94  0.1946      0.1027E-01  0.3030E-02
  40  55  95  0.8854E-01  0.4703E-02  0.1470E-02
  40  56  96  0.3827E-01  0.2098E-02  0.8200E-03
  40  57  97  0.1513E-01  0.9063E-03  0.4900E-03
  40  58  98  0.5490E-02  0.4700E-03  0.3800E-03
  40  59  99  0.1140E-02  0.2664E-03  0.2600E-03
  41  46  87  0.4514E-01  0.1434E-01  0.1030E-02
  41  47  88  0.3243      0.3921E-01  0.5710E-02
  41  48  89  0.1067E+01  0.8652E-01  0.1703E-01
  41  49  90  0.2282E+01  0.1349      0.3481E-01
  41  50  91  0.2698E+01  0.1492      0.3890E-01
  41  51  92  0.1813E+01  0.9618E-01  0.2215E-01
  41  52  93  0.1440E+01  0.7517E-01  0.1696E-01
  41  53  94  0.9840      0.5111E-01  0.1163E-01
  41  54  95  0.6470      0.3364E-01  0.8110E-02
  41  55  96  0.3505      0.1824E-01  0.4460E-02
  41  56  97  0.1731      0.9031E-02  0.2300E-02
  41  57  98  0.7920E-01  0.4173E-02  0.1210E-02
  41  58  99  0.3382E-01  0.1860E-02  0.7400E-03
  41  59 100  0.1338E-01  0.8167E-03  0.4600E-03
  42  48  90  0.2687      0.4740E-01  0.3810E-02
  42  49  91  0.1205E+01  0.9623E-01  0.1611E-01
  42  50  92  0.2541E+01  0.1606      0.4478E-01
  42  51  93  0.3165E+01  0.1733      0.5527E-01
  42  52  94  0.2617E+01  0.1401      0.4050E-01
  42  53  95  0.2051E+01  0.1081      0.2919E-01
  42  54  96  0.1299E+01  0.6726E-01  0.1361E-01
  42  55  97  0.9121      0.4709E-01  0.9590E-02
  42  56  98  0.5744      0.2966E-01  0.6230E-02
  42  57  99  0.3031      0.1567E-01  0.3410E-02
  42  58 100  0.1451      0.7521E-02  0.1710E-02
  42  59 101  0.6780E-01  0.3580E-02  0.1050E-02
  42  60 102  0.3056E-01  0.1684E-02  0.6800E-03
  42  61 103  0.1050E-01  0.7285E-03  0.5000E-03
  42  62 104  0.3780E-02  0.5165E-03  0.4800E-03
  43  49  92  0.3011      0.3695E-01  0.3950E-02
  43  50  93  0.1228E+01  0.1044      0.1472E-01
  43  51  94  0.2870E+01  0.1581      0.3441E-01
  43  52  95  0.3785E+01  0.2006      0.4670E-01
  43  53  96  0.3513E+01  0.1853      0.4725E-01
  43  54  97  0.3188E+01  0.1679      0.4518E-01
  43  55  98  0.2438E+01  0.1289      0.3744E-01
  43  56  99  0.1772E+01  0.9447E-01  0.3031E-01
  43  57 100  0.1115E+01  0.6092E-01  0.2341E-01
  43  58 101  0.6768      0.3847E-01  0.1778E-01
  43  59 102  0.3507      0.2139E-01  0.1203E-01
  43  60 103  0.1652      0.1132E-01  0.7670E-02
  43  61 104  0.7047E-01  0.5796E-02  0.4580E-02
  43  62 105  0.2870E-01  0.3304E-02  0.2970E-02
  43  63 106  0.1008E-01  0.2287E-02  0.2230E-02
  44  51  95  0.1174E+01  0.8502E-01  0.1252E-01
  44  52  96  0.2994E+01  0.1653      0.3176E-01
  44  53  97  0.4416E+01  0.2323      0.4737E-01
  44  54  98  0.4662E+01  0.2436      0.5307E-01
  44  55  99  0.4288E+01  0.2236      0.5160E-01
  44  56 100  0.3847E+01  0.2001      0.4711E-01
  44  57 101  0.2865E+01  0.1497      0.3872E-01
  44  58 102  0.1916E+01  0.1013      0.3053E-01
  44  59 103  0.1142E+01  0.6202E-01  0.2302E-01
  44  60 104  0.6319      0.3589E-01  0.1650E-01
  44  61 105  0.3208      0.1941E-01  0.1073E-01
  44  62 106  0.1571      0.1059E-01  0.7030E-02
  44  63 107  0.5811E-01  0.5273E-02  0.4380E-02
  44  64 108  0.2456E-01  0.5902E-02  0.5770E-02
  44  65 109  0.5290E-02  0.2256E-02  0.2240E-02
  45  52  97  0.9612      0.8467E-01  0.9250E-02
  45  53  98  0.2689E+01  0.1564      0.2563E-01
  45  54  99  0.4915E+01  0.2593      0.4602E-01
  45  55 100  0.5635E+01  0.2933      0.5574E-01
  45  56 101  0.5755E+01  0.2979      0.5832E-01
  45  57 102  0.5190E+01  0.2682      0.5437E-01
  45  58 103  0.4297E+01  0.2221      0.4727E-01
  45  59 104  0.3079E+01  0.1599      0.3814E-01
  45  60 105  0.2070E+01  0.1088      0.3081E-01
  45  61 106  0.1230E+01  0.6623E-01  0.2322E-01
  45  62 107  0.7019      0.3903E-01  0.1646E-01
  45  63 108  0.3357      0.1996E-01  0.1057E-01
  45  64 109  0.1634      0.1063E-01  0.6700E-02
  45  65 110  0.6736E-01  0.5423E-02  0.4220E-02
  45  66 111  0.2557E-01  0.4062E-02  0.3850E-02
  46  53  99  0.7221      0.6958E-01  0.6610E-02
  46  54 100  0.2492E+01  0.1470      0.2186E-01
  46  55 101  0.4938E+01  0.2611      0.4242E-01
  46  56 102  0.6848E+01  0.3542      0.5765E-01
  46  57 103  0.6905E+01  0.3561      0.6009E-01
  46  58 104  0.7068E+01  0.3629      0.6099E-01
  46  59 105  0.6108E+01  0.3132      0.5411E-01
  46  60 106  0.4786E+01  0.2460      0.4653E-01
  46  61 107  0.3353E+01  0.1735      0.3879E-01
  46  62 108  0.2217E+01  0.1161      0.3115E-01
  46  63 109  0.1322E+01  0.7057E-01  0.2311E-01
  46  64 110  0.6984      0.3850E-01  0.1546E-01
  46  65 111  0.3483      0.2035E-01  0.1022E-01
  46  66 112  0.1629      0.1053E-01  0.6560E-02
  46  67 113  0.7440E-01  0.5921E-02  0.4570E-02
  46  68 114  0.3169E-01  0.3281E-02  0.2860E-02
  46  69 115  0.1401E-01  0.8380E-02  0.8350E-02
  47  54 101  0.4800      0.5286E-01  0.4380E-02
  47  55 102  0.1952E+01  0.1181      0.1642E-01
  47  56 103  0.4773E+01  0.2504      0.3684E-01
  47  57 104  0.7206E+01  0.3710      0.5414E-01
  47  58 105  0.8191E+01  0.4202      0.6230E-01
  47  59 106  0.8559E+01  0.4379      0.6574E-01
  47  60 107  0.8137E+01  0.4155      0.6133E-01
  47  61 108  0.6795E+01  0.3474      0.5531E-01
  47  62 109  0.5396E+01  0.2766      0.4889E-01
  47  63 110  0.3717E+01  0.1917      0.4026E-01
  47  64 111  0.2487E+01  0.1296      0.3274E-01
  47  65 112  0.1428E+01  0.7553E-01  0.2266E-01
  47  66 113  0.8438      0.4559E-01  0.1626E-01
  47  67 114  0.4049      0.2308E-01  0.1067E-01
  47  68 115  0.2323      0.1396E-01  0.7560E-02
  47  69 116  0.1067      0.7913E-02  0.5780E-02
  47  70 117  0.4680E-01  0.4288E-02  0.3570E-02
  47  71 118  0.1969E-01  0.3458E-02  0.3310E-02
  47  72 119  0.8730E-02  0.1728E-02  0.1670E-02
  47  73 120  0.3480E-02  0.7415E-03  0.7200E-03
  47  74 121  0.1550E-02  0.9287E-04  0.5000E-04
  47  75 122  0.4200E-03  0.3683E-04  0.3000E-04
  48  56 104  0.1260E+01  0.1075      0.1059E-01
  48  57 105  0.3801E+01  0.2185      0.2842E-01
  48  58 106  0.7059E+01  0.3720      0.4887E-01
  48  59 107  0.8491E+01  0.4403      0.5989E-01
  48  60 108  0.9729E+01  0.4992      0.6819E-01
  48  61 109  0.1003E+02  0.5117      0.6747E-01
  48  62 110  0.9038E+01  0.4608      0.6420E-01
  48  63 111  0.7551E+01  0.3852      0.5717E-01
  48  64 112  0.5791E+01  0.2963      0.5013E-01
  48  65 113  0.4078E+01  0.2099      0.4212E-01
  48  66 114  0.2699E+01  0.1398      0.3168E-01
  48  67 115  0.1645E+01  0.8620E-01  0.2311E-01
  48  68 116  0.9287      0.4951E-01  0.1573E-01
  48  69 117  0.5473      0.3020E-01  0.1210E-01
  48  70 118  0.2812      0.1638E-01  0.8090E-02
  48  71 119  0.1341      0.8956E-02  0.5830E-02
  48  72 120  0.6597E-01  0.6030E-02  0.5010E-02
  48  73 121  0.2881E-01  0.4619E-02  0.4380E-02
  48  74 122  0.1212E-01  0.1176E-02  0.1000E-02
  48  75 123  0.5010E-02  0.1013E-02  0.9800E-03
  48  76 124  0.1940E-02  0.3734E-03  0.3600E-03
  48  77 125  0.6900E-03  0.6121E-04  0.5000E-04
  49  56 105  0.9206E-01  0.2386E-01  0.1200E-02
  49  57 106  0.7602      0.5948E-01  0.7190E-02
  49  58 107  0.2716E+01  0.1538      0.2235E-01
  49  59 108  0.5807E+01  0.3072      0.4194E-01
  49  60 109  0.8492E+01  0.4410      0.5855E-01
  49  61 110  0.9870E+01  0.5090      0.6711E-01
  49  62 111  0.1137E+02  0.5822      0.7235E-01
  49  63 112  0.1100E+02  0.5621      0.7100E-01
  49  64 113  0.1014E+02  0.5175      0.6569E-01
  49  65 114  0.8425E+01  0.4301      0.6078E-01
  49  66 115  0.6456E+01  0.3304      0.5252E-01
  49  67 116  0.4786E+01  0.2456      0.4390E-01
  49  68 117  0.3243E+01  0.1671      0.3285E-01
  49  69 118  0.2051E+01  0.1063      0.2383E-01
  49  70 119  0.1331E+01  0.6990E-01  0.1900E-01
  49  71 120  0.7546      0.4042E-01  0.1336E-01
  49  72 121  0.4384      0.2447E-01  0.1035E-01
  49  73 122  0.2490      0.1500E-01  0.8150E-02
  49  74 123  0.1320      0.8219E-02  0.4790E-02
  49  75 124  0.5796E-01  0.6067E-02  0.5310E-02
  49  76 125  0.2905E-01  0.4094E-02  0.3820E-02
  49  77 126  0.1280E-01  0.1470E-02  0.1320E-02
  49  78 127  0.4200E-02  0.2277E-03  0.8000E-04
  50  58 108  0.3579      0.3071E-01  0.4670E-02
  50  59 109  0.1628E+01  0.9366E-01  0.1626E-01
  50  60 110  0.4341E+01  0.2300      0.3468E-01
  50  61 111  0.7377E+01  0.3823      0.5315E-01
  50  62 112  0.9478E+01  0.4883      0.6505E-01
  50  63 113  0.1177E+02  0.6019      0.7422E-01
  50  64 114  0.1249E+02  0.6372      0.7431E-01
  50  65 115  0.1243E+02  0.6327      0.7297E-01
  50  66 116  0.1145E+02  0.5831      0.7082E-01
  50  67 117  0.9578E+01  0.4878      0.6271E-01
  50  68 118  0.7804E+01  0.3983      0.5815E-01
  50  69 119  0.5849E+01  0.2985      0.4422E-01
  50  70 120  0.4149E+01  0.2126      0.3610E-01
  50  71 121  0.2789E+01  0.1435      0.2697E-01
  50  72 122  0.1914E+01  0.9909E-01  0.2174E-01
  50  73 123  0.1232E+01  0.6443E-01  0.1673E-01
  50  74 124  0.7168      0.3854E-01  0.1312E-01
  50  75 125  0.4183      0.2377E-01  0.1086E-01
  50  76 126  0.2274      0.1246E-01  0.4780E-02
  50  77 127  0.1056      0.1103E-01  0.9640E-02
  50  78 128  0.5167E-01  0.5903E-02  0.5290E-02
  50  79 129  0.1985E-01  0.1081E-02  0.3900E-03
  50  80 130  0.5600E-02  0.3322E-03  0.1700E-03
  51  59 110  0.1330      0.8704E-02  0.2640E-02
  51  60 111  0.6636      0.3804E-01  0.9990E-02
  51  61 112  0.2231E+01  0.1185      0.2362E-01
  51  62 113  0.4854E+01  0.2520      0.4232E-01
  51  63 114  0.6852E+01  0.3536      0.5415E-01
  51  64 115  0.1001E+02  0.5127      0.6904E-01
  51  65 116  0.1186E+02  0.6046      0.7216E-01
  51  66 117  0.1333E+02  0.6782      0.7637E-01
  51  67 118  0.1329E+02  0.6758      0.7492E-01
  51  68 119  0.1280E+02  0.6506      0.7441E-01
  51  69 120  0.1121E+02  0.5699      0.6983E-01
  51  70 121  0.9917E+01  0.5039      0.5916E-01
  51  71 122  0.7820E+01  0.3979      0.5166E-01
  51  72 123  0.6068E+01  0.3088      0.3982E-01
  51  73 124  0.4761E+01  0.2429      0.3604E-01
  51  74 125  0.3458E+01  0.1766      0.2751E-01
  51  75 126  0.2410E+01  0.1241      0.2454E-01
  51  76 127  0.1677E+01  0.8710E-01  0.2061E-01
  51  77 128  0.1040E+01  0.5608E-01  0.1970E-01
  51  78 129  0.5415      0.2894E-01  0.9390E-02
  51  79 130  0.2903      0.1501E-01  0.3170E-02
  51  80 131  0.1414      0.7499E-02  0.2270E-02
  51  81 132  0.3961E-01  0.2013E-02  0.2100E-03
  52  59 111  0.7770E-02  0.6310E-03  0.4900E-03
  52  60 112  0.5648E-01  0.3481E-02  0.1910E-02
  52  61 113  0.2888      0.1643E-01  0.6950E-02
  52  62 114  0.1152E+01  0.6096E-01  0.1643E-01
  52  63 115  0.2970E+01  0.1541      0.3276E-01
  52  64 116  0.4759E+01  0.2452      0.4483E-01
  52  65 117  0.7371E+01  0.3771      0.5908E-01
  52  66 118  0.9878E+01  0.5033      0.6634E-01
  52  67 119  0.1168E+02  0.5947      0.7448E-01
  52  68 120  0.1344E+02  0.6826      0.7518E-01
  52  69 121  0.1439E+02  0.7303      0.7781E-01
  52  70 122  0.1409E+02  0.7149      0.7796E-01
  52  71 123  0.1388E+02  0.7039      0.7316E-01
  52  72 124  0.1244E+02  0.6309      0.6501E-01
  52  73 125  0.1100E+02  0.5575      0.5548E-01
  52  74 126  0.9438E+01  0.4786      0.4990E-01
  52  75 127  0.8423E+01  0.4270      0.4519E-01
  52  76 128  0.6681E+01  0.3391      0.3873E-01
  52  77 129  0.5263E+01  0.2678      0.3611E-01
  52  78 130  0.4264E+01  0.2162      0.2362E-01
  52  79 131  0.3413E+01  0.1727      0.1568E-01
  52  80 132  0.2873E+01  0.1477      0.2940E-01
  52  81 133  0.1249E+01  0.6516E-01  0.1705E-01
  52  82 134  0.3045      0.1535E-01  0.5700E-03
  53  60 113  0.1220E-02  0.1698E-03  0.1400E-03
  53  61 114  0.1067E-01  0.9981E-03  0.6600E-03
  53  62 115  0.7980E-01  0.5252E-02  0.3010E-02
  53  63 116  0.4480      0.2618E-01  0.1272E-01
  53  64 117  0.1247E+01  0.6660E-01  0.2078E-01
  53  65 118  0.2310E+01  0.1210      0.3028E-01
  53  66 119  0.4091E+01  0.2115      0.4420E-01
  53  67 120  0.6003E+01  0.3074      0.5098E-01
  53  68 121  0.8485E+01  0.4325      0.6199E-01
  53  69 122  0.1011E+02  0.5141      0.6462E-01
  53  70 123  0.1276E+02  0.6476      0.7409E-01
  53  71 124  0.1324E+02  0.6717      0.7537E-01
  53  72 125  0.1539E+02  0.7800      0.8094E-01
  53  73 126  0.1497E+02  0.7581      0.7258E-01
  53  74 127  0.1651E+02  0.8352      0.7266E-01
  53  75 128  0.1485E+02  0.7509      0.6298E-01
  53  76 129  0.1712E+02  0.8652      0.6573E-01
  53  77 130  0.1466E+02  0.7410      0.5756E-01
  53  78 131  0.1638E+02  0.8273      0.6058E-01
  53  79 132  0.1453E+02  0.7345      0.6101E-01
  53  80 133  0.1540E+02  0.7793      0.7649E-01
  53  81 134  0.2192E+02  0.1105E+01  0.5406E-01
  53  82 135  0.2356E+02  0.1187E+01  0.4406E-01
  54  62 116  0.2580E-02  0.3545E-03  0.3100E-03
  54  63 117  0.1885E-01  0.1908E-02  0.1560E-02
  54  64 118  0.1209      0.1780E-01  0.1666E-01
  54  65 119  0.3948      0.2312E-01  0.1136E-01
  54  66 120  0.9538      0.5245E-01  0.2030E-01
  54  67 121  0.1594E+01  0.8520E-01  0.2723E-01
  54  68 122  0.2856E+01  0.1489      0.3680E-01
  54  69 123  0.3922E+01  0.2025      0.4260E-01
  54  70 124  0.5765E+01  0.2951      0.5080E-01
  54  71 125  0.6977E+01  0.3561      0.5567E-01
  54  72 126  0.9096E+01  0.4624      0.6118E-01
  54  73 127  0.1027E+02  0.5219      0.6862E-01
  54  74 128  0.1271E+02  0.6440      0.6787E-01
  54  75 129  0.1363E+02  0.6901      0.7024E-01
  54  76 130  0.1579E+02  0.7977      0.6383E-01
  54  77 131  0.1734E+02  0.8762      0.7108E-01
  54  78 132  0.2124E+02  0.1072E+01  0.6526E-01
  54  79 133  0.2332E+02  0.1177E+01  0.7448E-01
  54  80 134  0.3153E+02  0.1590E+01  0.8238E-01
  54  81 135  0.5466E+02  0.2755E+01  0.1093    
  55  67 122  0.1453      0.1055E-01  0.7570E-02
  55  68 123  0.2747      0.1752E-01  0.1072E-01
  55  69 124  0.5356      0.3161E-01  0.1644E-01
  55  70 125  0.7730      0.4305E-01  0.1833E-01
  55  71 126  0.1153E+01  0.6271E-01  0.2367E-01
  55  72 127  0.1525E+01  0.8082E-01  0.2515E-01
  55  73 128  0.1953E+01  0.1033      0.3167E-01
  55  74 129  0.2275E+01  0.1185      0.3034E-01
  55  75 130  0.2811E+01  0.1464      0.3716E-01
  55  76 131  0.2970E+01  0.1527      0.3082E-01
  55  77 132  0.3123E+01  0.1605      0.3214E-01
  55  78 133  0.2938E+01  0.1503      0.2651E-01
  55  79 134  0.2654E+01  0.1378      0.3335E-01
  55  80 135  0.1415E+01  0.7325E-01  0.1702E-01
  55  81 136  0.4994      0.2783E-01  0.1192E-01
  56  71 127  0.2418E-01  0.3706E-02  0.3500E-02
  56  72 128  0.3265E-01  0.4735E-02  0.4440E-02
  56  73 129  0.3807E-01  0.4544E-02  0.4120E-02
  56  74 130  0.2669E-01  0.3871E-02  0.3630E-02
  56  75 131  0.2284E-01  0.3608E-02  0.3420E-02
  56  76 132  0.1472E-01  0.2858E-02  0.2760E-02

----------------------------------------------------------------------------------------

TABLE 3 : NUCLIDE CROSS SECTIONS PROJECTED ON THE A AXIS

Columns:
A 
Cross section [mb]
Uncertainty (statistical+systematical)
Uncertainty (statistical)

   6  0.1012E+02  0.5925      0.3073    
   7  0.1903E+02  0.1118E+01  0.5844    
   8  0.3900E+01  0.2955      0.2218    
   9  0.4203E+01  0.2491      0.1334    
  10  0.5743E+01  0.3273      0.1564    
  11  0.5385E+01  0.3108      0.1546    
  12  0.3002E+01  0.1767      0.9295E-01
  13  0.2580E+01  0.1513      0.7881E-01
  14  0.2092E+01  0.1346      0.8446E-01
  15  0.2061E+01  0.1373      0.9050E-01
  16  0.1102E+01  0.6788E-01  0.3952E-01
  17  0.8192      0.6873E-01  0.5514E-01
  18  0.7502      0.5436E-01  0.3928E-01
  19  0.6506      0.4886E-01  0.3641E-01
  20  0.6204      0.4923E-01  0.3816E-01
  21  0.7406      0.7957E-01  0.7038E-01
  22  0.6057      0.4692E-01  0.3568E-01
  23  0.5736      0.5412E-01  0.4579E-01
  24  0.4250      0.2696E-01  0.1631E-01
  25  0.5540      0.4817E-01  0.3928E-01
  26  0.4391      0.4497E-01  0.3917E-01
  27  0.5134      0.7969E-01  0.7539E-01
  28  0.3747      0.3745E-01  0.3230E-01
  29  0.4668      0.4456E-01  0.3777E-01
  30  0.5331      0.5696E-01  0.4996E-01
  31  0.3635      0.2739E-01  0.2011E-01
  32  0.4113      0.2796E-01  0.1830E-01
  33  0.3749      0.2269E-01  0.1236E-01
  34  0.4176      0.2498E-01  0.1336E-01
  35  0.3257      0.2002E-01  0.1113E-01
  36  0.3488      0.2164E-01  0.1130E-01
  37  0.3610      0.2245E-01  0.1203E-01
  38  0.3481      0.2109E-01  0.1115E-01
  39  0.3354      0.2127E-01  0.1131E-01
  40  0.3334      0.2031E-01  0.1070E-01
  41  0.3230      0.2043E-01  0.1073E-01
  42  0.3283      0.2024E-01  0.1053E-01
  43  0.3481      0.2233E-01  0.1159E-01
  44  0.3292      0.2082E-01  0.1098E-01
  45  0.3351      0.2150E-01  0.1113E-01
  46  0.3110      0.2000E-01  0.1027E-01
  47  0.3257      0.2084E-01  0.1070E-01
  48  0.2923      0.2021E-01  0.1104E-01
  49  0.2934      0.2356E-01  0.1604E-01
  50  0.2906      0.2695E-01  0.2062E-01
  51  0.3025      0.3567E-01  0.3092E-01
  52  0.3158      0.4554E-01  0.4120E-01
  53  0.3202      0.4394E-01  0.4035E-01
  54  0.2986      0.4516E-01  0.4250E-01
  55  0.3359      0.4113E-01  0.3625E-01
  56  0.3415      0.2896E-01  0.2303E-01
  57  0.3376      0.2818E-01  0.1647E-01
  58  0.3412      0.2339E-01  0.1312E-01
  59  0.3563      0.2279E-01  0.1284E-01
  60  0.3845      0.3114E-01  0.1273E-01
  61  0.3838      0.2821E-01  0.1278E-01
  62  0.3869      0.2781E-01  0.1236E-01
  63  0.3832      0.2825E-01  0.1227E-01
  64  0.4020      0.2844E-01  0.1201E-01
  65  0.3823      0.2624E-01  0.1241E-01
  66  0.4283      0.3293E-01  0.1274E-01
  67  0.4466      0.3163E-01  0.1305E-01
  68  0.4891      0.3835E-01  0.1371E-01
  69  0.5513      0.3790E-01  0.1467E-01
  70  0.5849      0.4224E-01  0.1507E-01
  71  0.6063      0.4115E-01  0.1483E-01
  72  0.6797      0.4796E-01  0.1579E-01
  73  0.7500      0.4847E-01  0.1644E-01
  74  0.7978      0.5659E-01  0.1725E-01
  75  0.8528      0.5779E-01  0.1665E-01
  76  0.8965      0.6863E-01  0.1719E-01
  77  0.9752      0.7061E-01  0.1777E-01
  78  0.1042E+01  0.7492E-01  0.1833E-01
  79  0.1168E+01  0.8485E-01  0.1900E-01
  80  0.1265E+01  0.8772E-01  0.1973E-01
  81  0.1426E+01  0.1069      0.2150E-01
  82  0.1558E+01  0.1152      0.2168E-01
  83  0.1780E+01  0.1121      0.2356E-01
  84  0.2006E+01  0.1401      0.2511E-01
  85  0.2241E+01  0.1431      0.2682E-01
  86  0.2496E+01  0.1777      0.2846E-01
  87  0.3143E+01  0.2049      0.3196E-01
  88  0.3337E+01  0.2162      0.3161E-01
  89  0.3875E+01  0.2378      0.3476E-01
  90  0.4633E+01  0.2890      0.4186E-01
  91  0.5210E+01  0.3085      0.4470E-01
  92  0.5436E+01  0.3280      0.5110E-01
  93  0.6264E+01  0.3675      0.5995E-01
  94  0.6682E+01  0.3530      0.5449E-01
  95  0.7752E+01  0.4245      0.5708E-01
  96  0.8197E+01  0.4310      0.5871E-01
  97  0.9666E+01  0.5331      0.6684E-01
  98  0.1045E+02  0.5531      0.7011E-01
  99  0.1204E+02  0.6530      0.7586E-01
 100  0.1325E+02  0.6966      0.7972E-01
 101  0.1478E+02  0.7891      0.8388E-01
 102  0.1629E+02  0.8494      0.8733E-01
 103  0.1729E+02  0.8865      0.8827E-01
 104  0.1932E+02  0.1027E+01  0.9226E-01
 105  0.2061E+02  0.1090E+01  0.9323E-01
 106  0.2256E+02  0.1177E+01  0.9757E-01
 107  0.2346E+02  0.1211E+01  0.9820E-01
 108  0.2527E+02  0.1306E+01  0.1030    
 109  0.2703E+02  0.1388E+01  0.1059    
 110  0.2786E+02  0.1427E+01  0.1082    
 111  0.2983E+02  0.1523E+01  0.1123    
 112  0.3015E+02  0.1537E+01  0.1136    
 113  0.3205E+02  0.1630E+01  0.1171    
 114  0.3206E+02  0.1630E+01  0.1164    
 115  0.3383E+02  0.1717E+01  0.1208    
 116  0.3434E+02  0.1741E+01  0.1208    
 117  0.3538E+02  0.1792E+01  0.1222    
 118  0.3576E+02  0.1811E+01  0.1234    
 119  0.3629E+02  0.1837E+01  0.1246    
 120  0.3658E+02  0.1851E+01  0.1227    
 121  0.3765E+02  0.1904E+01  0.1224    
 122  0.3719E+02  0.1881E+01  0.1220    
 123  0.3828E+02  0.1934E+01  0.1211    
 124  0.3752E+02  0.1896E+01  0.1194    
 125  0.3805E+02  0.1922E+01  0.1181    
 126  0.3731E+02  0.1884E+01  0.1126    
 127  0.3854E+02  0.1946E+01  0.1149    
 128  0.3732E+02  0.1884E+01  0.1073    
 129  0.3889E+02  0.1962E+01  0.1076    
 130  0.3785E+02  0.1909E+01  0.9669E-01
 131  0.4027E+02  0.2031E+01  0.9967E-01
 132  0.4182E+02  0.2109E+01  0.9943E-01
 133  0.4291E+02  0.2164E+01  0.1113    
 134  0.5641E+02  0.2843E+01  0.1040    
 135  0.7963E+02  0.4012E+01  0.1191    
 136  0.4994      0.2783E-01  0.1192E-01

----------------------------------------------------------------------------------------

TABLE 4 : NUCLIDE CROSS SECTIONS PROJECTED ON THE Z AXIS

Columns:
Z 
Cross section [mb]
Uncertainty (statistical+systematical)
Uncertainty (statistical)
  
   3  0.3305E+02  0.1795E+01  0.6965    
   4  0.9247E+01  0.5049      0.2013    
   5  0.7752E+01  0.4265      0.1768    
   6  0.5711E+01  0.3133      0.1280    
   7  0.3091E+01  0.1873      0.1055    
   8  0.2088E+01  0.1222      0.6316E-01
   9  0.1390E+01  0.1054      0.7912E-01
  10  0.1254E+01  0.8762E-01  0.6104E-01
  11  0.9765      0.6257E-01  0.3878E-01
  12  0.1032E+01  0.9901E-01  0.8423E-01
  13  0.9730      0.7047E-01  0.5066E-01
  14  0.1018E+01  0.7960E-01  0.6070E-01
  15  0.8407      0.4707E-01  0.1869E-01
  16  0.9033      0.4994E-01  0.1903E-01
  17  0.7744      0.4273E-01  0.1684E-01
  18  0.7791      0.4458E-01  0.1671E-01
  19  0.7115      0.4076E-01  0.1576E-01
  20  0.7527      0.4328E-01  0.1652E-01
  21  0.6994      0.4166E-01  0.1578E-01
  22  0.6576      0.4089E-01  0.1466E-01
  23  0.6403      0.4789E-01  0.3177E-01
  24  0.6842      0.7158E-01  0.6020E-01
  25  0.7285      0.7557E-01  0.6259E-01
  26  0.7918      0.4738E-01  0.1968E-01
  27  0.7841      0.5327E-01  0.1852E-01
  28  0.8527      0.7041E-01  0.1885E-01
  29  0.8803      0.5494E-01  0.1791E-01
  30  0.1036E+01  0.6788E-01  0.1967E-01
  31  0.1174E+01  0.7667E-01  0.2124E-01
  32  0.1419E+01  0.9455E-01  0.2300E-01
  33  0.1665E+01  0.1035      0.2419E-01
  34  0.1941E+01  0.1409      0.2503E-01
  35  0.2378E+01  0.1650      0.2714E-01
  36  0.3139E+01  0.2038      0.3128E-01
  37  0.3937E+01  0.2423      0.3476E-01
  38  0.5181E+01  0.3408      0.3936E-01
  39  0.6658E+01  0.4064      0.4500E-01
  40  0.8688E+01  0.5351      0.4988E-01
  41  0.1195E+02  0.6972      0.6368E-01
  42  0.1519E+02  0.8728      0.9033E-01
  43  0.2151E+02  0.1170E+01  0.1063    
  44  0.2850E+02  0.1488E+01  0.1207    
  45  0.3711E+02  0.1945E+01  0.1340    
  46  0.4809E+02  0.2500E+01  0.1468    
  47  0.6079E+02  0.3132E+01  0.1603    
  48  0.7317E+02  0.3790E+01  0.1728    
  49  0.8822E+02  0.4547E+01  0.1888    
  50  0.1062E+03  0.5414E+01  0.2059    
  51  0.1254E+03  0.6354E+01  0.2203    
  52  0.1593E+03  0.8044E+01  0.2379    
  53  0.2441E+03  0.1231E+02  0.2685    
  54  0.2322E+03  0.1170E+02  0.2570    
  55  0.2504E+02  0.1265E+01  0.9749E-01
  56  0.1592      0.1207E-01  0.9024E-02

----------------------------------------------------------------------------------------

TABLE 5 : NUCLIDE CROSS SECTIONS PROJECTED ON THE N AXIS

Columns:
Z 
Cross section [mb]
Uncertainty (statistical+systematical)
Uncertainty (statistical)

   3  0.1012E+02  0.5925      0.3073    
   4  0.1903E+02  0.1118E+01  0.5844    
   5  0.9447E+01  0.5417      0.2641    
   6  0.1105E+02  0.5949      0.2189    
   7  0.4257E+01  0.2416      0.1137    
   8  0.4652E+01  0.2631      0.1224    
   9  0.1310E+01  0.8147E-01  0.4829E-01
  10  0.1446E+01  0.9779E-01  0.6570E-01
  11  0.1160E+01  0.7855E-01  0.5266E-01
  12  0.1385E+01  0.1040      0.7727E-01
  13  0.8678      0.6741E-01  0.5142E-01
  14  0.1028E+01  0.7723E-01  0.5732E-01
  15  0.7486      0.8983E-01  0.8121E-01
  16  0.8795      0.7206E-01  0.5634E-01
  17  0.6930      0.4332E-01  0.2544E-01
  18  0.7484      0.4453E-01  0.2195E-01
  19  0.6061      0.3486E-01  0.1504E-01
  20  0.6289      0.3668E-01  0.1586E-01
  21  0.5827      0.3403E-01  0.1442E-01
  22  0.6062      0.3590E-01  0.1482E-01
  23  0.5912      0.3520E-01  0.1460E-01
  24  0.6242      0.3683E-01  0.1535E-01
  25  0.5694      0.3490E-01  0.1491E-01
  26  0.5688      0.3984E-01  0.2051E-01
  27  0.5576      0.4814E-01  0.3391E-01
  28  0.5630      0.5846E-01  0.5015E-01
  29  0.5575      0.5840E-01  0.4957E-01
  30  0.6242      0.5649E-01  0.4221E-01
  31  0.5904      0.4116E-01  0.2589E-01
  32  0.6970      0.5018E-01  0.2117E-01
  33  0.6720      0.4550E-01  0.1737E-01
  34  0.6744      0.4415E-01  0.1672E-01
  35  0.6812      0.4848E-01  0.1619E-01
  36  0.7773      0.5807E-01  0.1719E-01
  37  0.8837      0.6203E-01  0.1837E-01
  38  0.1015E+01  0.7195E-01  0.1964E-01
  39  0.1131E+01  0.7927E-01  0.2041E-01
  40  0.1381E+01  0.9448E-01  0.2272E-01
  41  0.1489E+01  0.9683E-01  0.2263E-01
  42  0.1756E+01  0.1215      0.2441E-01
  43  0.1789E+01  0.1535      0.2321E-01
  44  0.2214E+01  0.1694      0.2661E-01
  45  0.2708E+01  0.1908      0.2884E-01
  46  0.3375E+01  0.2583      0.3292E-01
  47  0.4547E+01  0.2963      0.3868E-01
  48  0.5585E+01  0.3780      0.4180E-01
  49  0.7609E+01  0.4684      0.5215E-01
  50  0.9216E+01  0.5485      0.6633E-01
  51  0.1069E+02  0.5855      0.7184E-01
  52  0.1275E+02  0.7009      0.7292E-01
  53  0.1488E+02  0.8132      0.7875E-01
  54  0.1793E+02  0.9677      0.8794E-01
  55  0.2062E+02  0.1077E+01  0.9672E-01
  56  0.2514E+02  0.1348E+01  0.1067    
  57  0.2824E+02  0.1482E+01  0.1114    
  58  0.3247E+02  0.1686E+01  0.1183    
  59  0.3539E+02  0.1822E+01  0.1225    
  60  0.3910E+02  0.2001E+01  0.1288    
  61  0.4158E+02  0.2121E+01  0.1331    
  62  0.4448E+02  0.2263E+01  0.1391    
  63  0.4605E+02  0.2339E+01  0.1424    
  64  0.4793E+02  0.2431E+01  0.1457    
  65  0.4871E+02  0.2468E+01  0.1455    
  66  0.4989E+02  0.2526E+01  0.1473    
  67  0.4921E+02  0.2490E+01  0.1452    
  68  0.5009E+02  0.2533E+01  0.1459    
  69  0.4873E+02  0.2463E+01  0.1413    
  70  0.4911E+02  0.2481E+01  0.1404    
  71  0.4679E+02  0.2364E+01  0.1354    
  72  0.4698E+02  0.2373E+01  0.1318    
  73  0.4451E+02  0.2247E+01  0.1255    
  74  0.4528E+02  0.2286E+01  0.1194    
  75  0.4262E+02  0.2151E+01  0.1144    
  76  0.4451E+02  0.2245E+01  0.1064    
  77  0.4155E+02  0.2096E+01  0.1058    
  78  0.4542E+02  0.2290E+01  0.9647E-01
  79  0.4423E+02  0.2230E+01  0.1031    
  80  0.5136E+02  0.2589E+01  0.1175    
  81  0.7837E+02  0.3949E+01  0.1237    
  82  0.2386E+02  0.1203E+01  0.4406E-01


